Exoplanet Research with the Stratospheric Observatory for Infrared Astronomy (SOFIA)

When the Stratospheric Observatory for Infrared Astronomy (SOFIA) was conceived and its first science cases defined, exoplanets had not been detected. Later studies, however, showed that optical and near-infrared photometric and spectrophotometric follow-up observations during planetary transits and eclipses are feasible with SOFIA's instrumentation, in particular with the HIPO-FLITECAM and FPI+ optical and near infrared (NIR) instruments. Additionally, the airborne-based platform SOFIA has a number of unique advantages when compared to other ground- and space-based observatories in this field of research. Here we will outline these theoretical advantages, present some sample science cases and the results of two observations from SOFIA's first five observation cycles -- an observation of the Hot Jupiter HD 189733b with HIPO and an observation of the Super-Earth GJ 1214b with FLIPO and FPI+. Based on these early products available to this science case, we evaluate SOFIA's potential and future perspectives in the field of optical and infrared exoplanet spectrophotometry in the stratosphere.

==> README.txt <==
This directory contains the latex-template for chapters of the Handbook of Exoplanets

Files are:
- HBexoTemplate.tex : the template file. If latex is used from command line, compile with sequence latex, bibtex, latex, latex.
- HBexoTemplatePdf.pdf : a compiled version of HBexoTemplate.tex
- svmult.cls  : the latex class file
- spbasicHBexo.bst : bibliography style file used by the template. Only needed if bibtex is used.
- HBexoTemplateBib.bib : example bibtex entries used by template 
- template_fig1.pdf : example figure


